V404 Cygni with Fermi-LAT

We revisit the well-studied outburst of the low mass X-ray binary (LMXB) system V404 Cygni, and claims of gamma-ray excesses observed with the Fermi-LAT instrument. Upon analysing an 11.5 year dataset with the 8-year LAT point source catalogue and 8-year background models, we find no evidence to suggest that there is high energy gamma-ray emission during the outburst period (or at any other time) from V404 Cygni. This is due to the proximity of V404 Cygni to the gamma-ray emitting blazar B2023+336, a luminous source approximately 0.3 degrees away, which causes source confusion at the position of V404 Cygni, the luminous gamma-ray background, and the use of older background models and catalogues in previous studies.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
